A Neural Model for Generating Natural Language Summaries of Program Subroutines

Source code summarization -- creating natural language descriptions of source code behavior -- is a rapidly-growing research topic with applications to automatic documentation generation, program comprehension, and software maintenance. Traditional techniques relied on heuristics and templates built manually by human experts. Recently, data-driven approaches based on neural machine translation have largely overtaken template-based systems. But nearly all of these techniques rely almost entirely on programs having good internal documentation; without clear identifier names, the models fail to create good summaries. In this paper, we present a neural model that combines words from code with code structure from an AST. Unlike previous approaches, our model processes each data source as a separate input, which allows the model to learn code structure independent of the text in code. This process helps our approach provide coherent summaries in many cases even when zero internal documentation is provided. We evaluate our technique with a dataset we created from 2.1m Java methods. We find improvement over two baseline techniques from SE literature and one from NLP literature.

==> figures/examplesfids.txt <==
  public int getPlayerScore(int index) {
    return scores[index];
  }

fid     38221679
att     <s> returns the player score </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
ast     <s> returns the score of the player </s> <NULL> <NULL> <NULL> <NULL> <NULL>
sbt     <s> returns the maximum number of persons in the specified index </s> <NULL>
chl     <s> returns the value of the specified column </s> <NULL> <NULL> <NULL> <NULL>
ref     <s> gets player score by index </s>


    public JRadioButtonMenuItemAction add(JRadioButtonMenuItem source) {
        source.addActionListener(this);
        registerComponent(source);
        return this;
    }

fid     26287426
att     <s> adds a radio button to this menu item </s> <NULL> <NULL> <NULL>
ast     <s> adds a menu item to the menu </s> <NULL> <NULL> <NULL> <NULL>
sbt     <s> adds the menu items menu </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
chl     <s> adds a new </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
ref     <s> add an component object to this action </s>


    public void setAckMessages(br.org.scadabr.api.vo.EventMessage[] ackMessages) {
        this.ackMessages = ackMessages;
    }

fid     38896239
att     <s> sets the message to be used to send messages to the server
ast     <s> sets the ack messages value for this communication mechanism </s> <NULL> <NULL>
sbt     <s> sets the value of the code <UNK> code property </s> <NULL> <NULL>
chl     <s> sets the current value of this list </s> <NULL> <NULL> <NULL> <NULL>
ref     <s> sets the ack messages value for this ack events params </s>


    public String getTxIsolationLevel() {
        return convertIsoToString(getIsolationLevel());
    }

fid     26411936
att     <s> returns the tx isolation level </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
ast     <s> returns the transaction isolation level </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
sbt     <s> get the name of the current document </s> <NULL> <NULL> <NULL> <NULL>
chl     <s> returns the current value of the code graphics2 d code context </s>
ref     <s> returns the transaction isolation level </s>


  protected JPanel createTopPanel () {
    return new JPanel();
  }

fid     27806413
att     <s> create the top panel </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
ast     <s> create the top panel </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
sbt     <s> create the panel for the tab </s> <NULL> <NULL> <NULL> <NULL> <NULL>
chl     <s> create an instance of </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
ref     <s> factory method for instantiating the top panel </s>


    private Text parseText() throws ParseException {
        // Read the text.  Stop when either an element or the end of
        // file is encountered.  Whitespace is maintained.
        StringBuffer text = new StringBuffer();
        int next = peek();
        while (next != EOF && next != '<') {
            text.append((char) next);
            next = consume();
        } // End of reading text.
        
        // If there is no text, there is no text node.  Entities are
        // decoded here.
        String textStr = esc.decodeEntities(text.toString());
        if (textStr.length() <= 0) {
            return null;
        }
        
        // Add the text, and return.
        Text textNode = DocumentFactory.makeText(textStr);
        return textNode;
    }

fid     19142477
att     <s> parses the text </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
ast     <s> parse the text of the text </s> <NULL> <NULL> <NULL> <NULL> <NULL>
sbt     <s> parse the text of the text </s> <NULL> <NULL> <NULL> <NULL> <NULL>
chl     <s> returns the next element in the iteration </s> <NULL> <NULL> <NULL> <NULL>
ref     <s> parse and return the next text node in the stream </s>


    public void disconnect() {
        try {
            socket.flush();
            socket.close();
            connected = false;
            notifyDisconnect();
        } catch (IOException ex) {
            ex.printStackTrace();
        }
    }

fid     40490666
att     <s> disconnects from the server </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
ast     <s> disconnect from the server </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
sbt     <s> disconnect from the server </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
chl     <s> closes the connection </s> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL> <NULL>
ref     <s> closes the socket for reconnection </s>


        protected void memCheck() {
                Runtime runtime;
                long maximum;

                if (System.getProperty("java.version").startsWith("1.4")) {
                        runtime = Runtime.getRuntime();
                        runtime.gc();
                        maximum = runtime.maxMemory();
                        if (maximum < 67108864L) // 64MB
                                JOptionPane.showMessageDialog(null, "Maximum available memory is low (" + maximum + " bytes).\n" + "\n"
                                                + "It is strongly suggested to increase the maximum memory\n"
                                                + "available by using the JVM command line switch -Xmx with\n"
                                                + "a suitable value, such as -Xmx256M for example.", "Thumbelina - Low memory",
                                                JOptionPane.WARNING_MESSAGE, null /* Icon */);
                }
        }

fid     9014452
att     <s> internal method to actually print the heap </s> <NULL> <NULL> <NULL> <NULL>
ast     <s> check the maximum number of parallel values </s> <NULL> <NULL> <NULL> <NULL>
sbt     <s> test that the actual worker is working correctly </s> <NULL> <NULL> <NULL>
chl     <s> returns the number of bytes in the buffer </s> <NULL> <NULL> <NULL>
ref     <s> check for low memory situation </s>


